Fast Cross-Correlation for TDoA Estimation on Small Aperture Microphone Arrays

This paper introduces the Fast Cross-Correlation (FCC) method for Time Difference of Arrival (TDoA) Estimation for pairs of microphones on a small aperture microphone array. FCC relies on low-rank decomposition and exploits symmetry in even and odd bases to speed up computation while preserving TDoA accuracy. FCC reduces the number of flops by a factor of 4.5 and the execution speed by factors between 3.5 and 8.3 on embedded hardware, compared to the state-of-the-art Generalized Cross-Correlation (GCC) method that relies on the Fast Fourier Transform (FFT). This improvement can provide portable microphone arrays with extended battery life and allow real-time processing on low-cost hardware.

==> bases.csv <==
f,p1,p2,p3,p4,p5,p6,p7,p8,p9,p10
0,1.16E-04,-1.13E-03,-7.47E-03,3.85E-02,1.62E-01,-5.69E-01,1.60E+00,3.17E+00,-3.67E+00,2.36E+00
1,1.90E-04,-1.73E-03,-1.07E-02,5.16E-02,2.04E-01,-6.68E-01,1.76E+00,3.29E+00,-3.61E+00,2.18E+00
2,2.87E-04,-2.49E-03,-1.46E-02,6.68E-02,2.49E-01,-7.72E-01,1.92E+00,3.41E+00,-3.54E+00,2.00E+00
3,4.12E-04,-3.43E-03,-1.93E-02,8.42E-02,2.99E-01,-8.82E-01,2.09E+00,3.50E+00,-3.44E+00,1.82E+00
4,5.69E-04,-4.57E-03,-2.48E-02,1.04E-01,3.54E-01,-9.96E-01,2.25E+00,3.58E+00,-3.33E+00,1.63E+00
5,7.64E-04,-5.94E-03,-3.11E-02,1.26E-01,4.13E-01,-1.11E+00,2.40E+00,3.65E+00,-3.21E+00,1.44E+00
6,1.00E-03,-7.58E-03,-3.85E-02,1.51E-01,4.77E-01,-1.24E+00,2.55E+00,3.70E+00,-3.07E+00,1.26E+00
7,1.29E-03,-9.51E-03,-4.69E-02,1.78E-01,5.45E-01,-1.36E+00,2.70E+00,3.73E+00,-2.91E+00,1.07E+00
8,1.64E-03,-1.18E-02,-5.65E-02,2.08E-01,6.18E-01,-1.49E+00,2.84E+00,3.74E+00,-2.74E+00,8.88E-01
9,2.06E-03,-1.44E-02,-6.73E-02,2.41E-01,6.95E-01,-1.62E+00,2.97E+00,3.73E+00,-2.56E+00,7.10E-01
10,2.55E-03,-1.74E-02,-7.95E-02,2.78E-01,7.76E-01,-1.75E+00,3.09E+00,3.71E+00,-2.37E+00,5.37E-01
11,3.13E-03,-2.09E-02,-9.31E-02,3.17E-01,8.62E-01,-1.89E+00,3.20E+00,3.67E+00,-2.17E+00,3.70E-01
12,3.80E-03,-2.49E-02,-1.08E-01,3.60E-01,9.51E-01,-2.02E+00,3.30E+00,3.60E+00,-1.97E+00,2.11E-01
13,4.59E-03,-2.93E-02,-1.25E-01,4.05E-01,1.04E+00,-2.15E+00,3.39E+00,3.53E+00,-1.75E+00,6.05E-02
14,5.49E-03,-3.44E-02,-1.44E-01,4.55E-01,1.14E+00,-2.28E+00,3.47E+00,3.43E+00,-1.54E+00,-8.07E-02
15,6.53E-03,-4.01E-02,-1.64E-01,5.07E-01,1.24E+00,-2.41E+00,3.53E+00,3.31E+00,-1.32E+00,-2.12E-01
16,7.72E-03,-4.65E-02,-1.86E-01,5.63E-01,1.34E+00,-2.53E+00,3.58E+00,3.18E+00,-1.10E+00,-3.32E-01
17,9.08E-03,-5.37E-02,-2.10E-01,6.22E-01,1.45E+00,-2.65E+00,3.62E+00,3.04E+00,-8.78E-01,-4.41E-01
18,1.06E-02,-6.16E-02,-2.36E-01,6.85E-01,1.56E+00,-2.77E+00,3.64E+00,2.88E+00,-6.60E-01,-5.38E-01
19,1.24E-02,-7.04E-02,-2.65E-01,7.51E-01,1.67E+00,-2.88E+00,3.64E+00,2.70E+00,-4.47E-01,-6.22E-01
20,1.43E-02,-8.01E-02,-2.96E-01,8.20E-01,1.78E+00,-2.98E+00,3.63E+00,2.52E+00,-2.38E-01,-6.94E-01
21,1.65E-02,-9.07E-02,-3.29E-01,8.93E-01,1.89E+00,-3.08E+00,3.60E+00,2.32E+00,-3.67E-02,-7.54E-01
22,1.90E-02,-1.02E-01,-3.64E-01,9.68E-01,2.00E+00,-3.17E+00,3.56E+00,2.11E+00,1.57E-01,-8.01E-01
23,2.17E-02,-1.15E-01,-4.02E-01,1.05E+00,2.11E+00,-3.25E+00,3.50E+00,1.90E+00,3.41E-01,-8.36E-01
24,2.47E-02,-1.29E-01,-4.42E-01,1.13E+00,2.22E+00,-3.32E+00,3.42E+00,1.67E+00,5.15E-01,-8.58E-01
25,2.81E-02,-1.44E-01,-4.85E-01,1.21E+00,2.33E+00,-3.38E+00,3.33E+00,1.44E+00,6.76E-01,-8.68E-01
26,3.19E-02,-1.61E-01,-5.30E-01,1.30E+00,2.44E+00,-3.43E+00,3.22E+00,1.21E+00,8.25E-01,-8.67E-01
27,3.60E-02,-1.78E-01,-5.78E-01,1.39E+00,2.54E+00,-3.46E+00,3.10E+00,9.77E-01,9.61E-01,-8.54E-01
28,4.05E-02,-1.98E-01,-6.28E-01,1.48E+00,2.64E+00,-3.49E+00,2.97E+00,7.42E-01,1.08E+00,-8.31E-01
29,4.55E-02,-2.18E-01,-6.81E-01,1.57E+00,2.74E+00,-3.50E+00,2.82E+00,5.08E-01,1.19E+00,-7.98E-01
30,5.09E-02,-2.40E-01,-7.37E-01,1.66E+00,2.83E+00,-3.50E+00,2.65E+00,2.77E-01,1.28E+00,-7.57E-01
31,5.69E-02,-2.64E-01,-7.95E-01,1.76E+00,2.92E+00,-3.49E+00,2.48E+00,5.02E-02,1.35E+00,-7.06E-01
32,6.34E-02,-2.89E-01,-8.56E-01,1.85E+00,3.00E+00,-3.47E+00,2.29E+00,-1.71E-01,1.41E+00,-6.49E-01
33,7.04E-02,-3.16E-01,-9.20E-01,1.95E+00,3.08E+00,-3.43E+00,2.10E+00,-3.85E-01,1.45E+00,-5.84E-01
34,7.81E-02,-3.45E-01,-9.85E-01,2.05E+00,3.15E+00,-3.38E+00,1.89E+00,-5.90E-01,1.48E+00,-5.15E-01
35,8.64E-02,-3.76E-01,-1.05E+00,2.14E+00,3.21E+00,-3.31E+00,1.68E+00,-7.85E-01,1.49E+00,-4.40E-01
36,9.53E-02,-4.08E-01,-1.12E+00,2.24E+00,3.27E+00,-3.23E+00,1.46E+00,-9.68E-01,1.48E+00,-3.62E-01
37,1.05E-01,-4.42E-01,-1.20E+00,2.33E+00,3.31E+00,-3.14E+00,1.24E+00,-1.14E+00,1.46E+00,-2.82E-01
38,1.15E-01,-4.78E-01,-1.27E+00,2.43E+00,3.35E+00,-3.04E+00,1.01E+00,-1.30E+00,1.42E+00,-1.99E-01
39,1.27E-01,-5.17E-01,-1.35E+00,2.52E+00,3.38E+00,-2.92E+00,7.85E-01,-1.44E+00,1.37E+00,-1.16E-01
40,1.39E-01,-5.57E-01,-1.43E+00,2.61E+00,3.40E+00,-2.79E+00,5.56E-01,-1.56E+00,1.31E+00,-3.39E-02
41,1.52E-01,-5.99E-01,-1.51E+00,2.69E+00,3.40E+00,-2.65E+00,3.27E-01,-1.67E+00,1.23E+00,4.74E-02
42,1.65E-01,-6.43E-01,-1.59E+00,2.77E+00,3.40E+00,-2.50E+00,1.00E-01,-1.77E+00,1.15E+00,1.27E-01
43,1.80E-01,-6.89E-01,-1.67E+00,2.85E+00,3.39E+00,-2.33E+00,-1.22E-01,-1.84E+00,1.05E+00,2.03E-01
44,1.96E-01,-7.37E-01,-1.75E+00,2.93E+00,3.37E+00,-2.16E+00,-3.40E-01,-1.90E+00,9.42E-01,2.75E-01
45,2.13E-01,-7.87E-01,-1.84E+00,3.00E+00,3.33E+00,-1.98E+00,-5.52E-01,-1.94E+00,8.27E-01,3.42E-01
46,2.30E-01,-8.39E-01,-1.92E+00,3.06E+00,3.29E+00,-1.79E+00,-7.55E-01,-1.96E+00,7.06E-01,4.05E-01
47,2.49E-01,-8.93E-01,-2.01E+00,3.12E+00,3.23E+00,-1.60E+00,-9.49E-01,-1.96E+00,5.80E-01,4.61E-01
48,2.69E-01,-9.49E-01,-2.09E+00,3.18E+00,3.16E+00,-1.40E+00,-1.13E+00,-1.95E+00,4.50E-01,5.11E-01
49,2.90E-01,-1.01E+00,-2.18E+00,3.22E+00,3.08E+00,-1.19E+00,-1.31E+00,-1.92E+00,3.17E-01,5.54E-01
50,3.13E-01,-1.07E+00,-2.26E+00,3.26E+00,2.99E+00,-9.81E-01,-1.47E+00,-1.87E+00,1.83E-01,5.90E-01
51,3.36E-01,-1.13E+00,-2.35E+00,3.30E+00,2.89E+00,-7.69E-01,-1.61E+00,-1.80E+00,4.87E-02,6.19E-01
52,3.61E-01,-1.19E+00,-2.43E+00,3.32E+00,2.78E+00,-5.55E-01,-1.74E+00,-1.72E+00,-8.38E-02,6.40E-01
53,3.87E-01,-1.26E+00,-2.51E+00,3.34E+00,2.66E+00,-3.41E-01,-1.86E+00,-1.63E+00,-2.13E-01,6.53E-01
54,4.15E-01,-1.32E+00,-2.59E+00,3.35E+00,2.53E+00,-1.28E-01,-1.96E+00,-1.52E+00,-3.39E-01,6.58E-01
55,4.44E-01,-1.39E+00,-2.67E+00,3.35E+00,2.39E+00,8.29E-02,-2.04E+00,-1.40E+00,-4.59E-01,6.55E-01
56,4.74E-01,-1.46E+00,-2.74E+00,3.35E+00,2.24E+00,2.90E-01,-2.11E+00,-1.26E+00,-5.73E-01,6.45E-01
57,5.05E-01,-1.53E+00,-2.81E+00,3.33E+00,2.08E+00,4.93E-01,-2.16E+00,-1.12E+00,-6.80E-01,6.27E-01
58,5.38E-01,-1.60E+00,-2.88E+00,3.31E+00,1.92E+00,6.91E-01,-2.19E+00,-9.72E-01,-7.78E-01,6.02E-01
59,5.73E-01,-1.68E+00,-2.95E+00,3.27E+00,1.75E+00,8.81E-01,-2.20E+00,-8.14E-01,-8.67E-01,5.71E-01
60,6.09E-01,-1.75E+00,-3.01E+00,3.23E+00,1.57E+00,1.06E+00,-2.20E+00,-6.51E-01,-9.45E-01,5.33E-01
61,6.46E-01,-1.83E+00,-3.07E+00,3.18E+00,1.39E+00,1.24E+00,-2.18E+00,-4.83E-01,-1.01E+00,4.90E-01
62,6.85E-01,-1.90E+00,-3.12E+00,3.12E+00,1.20E+00,1.40E+00,-2.14E+00,-3.13E-01,-1.07E+00,4.41E-01
63,7.25E-01,-1.98E+00,-3.17E+00,3.05E+00,1.01E+00,1.55E+00,-2.09E+00,-1.42E-01,-1.11E+00,3.88E-01
64,7.67E-01,-2.05E+00,-3.22E+00,2.97E+00,8.11E-01,1.69E+00,-2.01E+00,2.82E-02,-1.15E+00,3.31E-01
65,8.10E-01,-2.13E+00,-3.26E+00,2.88E+00,6.14E-01,1.82E+00,-1.93E+00,1.96E-01,-1.17E+00,2.71E-01
66,8.55E-01,-2.21E+00,-3.29E+00,2.78E+00,4.16E-01,1.93E+00,-1.83E+00,3.61E-01,-1.18E+00,2.08E-01
67,9.01E-01,-2.28E+00,-3.32E+00,2.67E+00,2.18E-01,2.03E+00,-1.71E+00,5.21E-01,-1.17E+00,1.44E-01
68,9.49E-01,-2.36E+00,-3.34E+00,2.56E+00,2.04E-02,2.12E+00,-1.58E+00,6.74E-01,-1.16E+00,7.81E-02
69,9.98E-01,-2.43E+00,-3.35E+00,2.43E+00,-1.75E-01,2.19E+00,-1.44E+00,8.20E-01,-1.13E+00,1.23E-02
70,1.05E+00,-2.51E+00,-3.36E+00,2.30E+00,-3.68E-01,2.24E+00,-1.29E+00,9.56E-01,-1.09E+00,-5.30E-02
71,1.10E+00,-2.58E+00,-3.36E+00,2.16E+00,-5.57E-01,2.28E+00,-1.13E+00,1.08E+00,-1.04E+00,-1.17E-01
72,1.15E+00,-2.65E+00,-3.36E+00,2.02E+00,-7.41E-01,2.31E+00,-9.65E-01,1.20E+00,-9.77E-01,-1.79E-01
73,1.21E+00,-2.72E+00,-3.35E+00,1.87E+00,-9.20E-01,2.31E+00,-7.91E-01,1.30E+00,-9.07E-01,-2.39E-01
74,1.27E+00,-2.79E+00,-3.33E+00,1.71E+00,-1.09E+00,2.30E+00,-6.12E-01,1.39E+00,-8.27E-01,-2.95E-01
75,1.32E+00,-2.86E+00,-3.30E+00,1.55E+00,-1.26E+00,2.28E+00,-4.29E-01,1.47E+00,-7.40E-01,-3.48E-01
76,1.38E+00,-2.92E+00,-3.26E+00,1.38E+00,-1.41E+00,2.23E+00,-2.45E-01,1.53E+00,-6.46E-01,-3.96E-01
77,1.44E+00,-2.98E+00,-3.22E+00,1.21E+00,-1.56E+00,2.18E+00,-5.95E-02,1.57E+00,-5.46E-01,-4.39E-01
78,1.50E+00,-3.04E+00,-3.17E+00,1.03E+00,-1.70E+00,2.11E+00,1.25E-01,1.61E+00,-4.41E-01,-4.77E-01
79,1.56E+00,-3.10E+00,-3.11E+00,8.50E-01,-1.82E+00,2.02E+00,3.07E-01,1.62E+00,-3.32E-01,-5.09E-01
80,1.63E+00,-3.15E+00,-3.05E+00,6.68E-01,-1.94E+00,1.92E+00,4.85E-01,1.62E+00,-2.21E-01,-5.35E-01
81,1.69E+00,-3.20E+00,-2.97E+00,4.85E-01,-2.04E+00,1.81E+00,6.57E-01,1.61E+00,-1.08E-01,-5.55E-01
82,1.76E+00,-3.25E+00,-2.89E+00,3.01E-01,-2.13E+00,1.68E+00,8.23E-01,1.58E+00,5.52E-03,-5.69E-01
83,1.82E+00,-3.29E+00,-2.81E+00,1.17E-01,-2.21E+00,1.54E+00,9.81E-01,1.53E+00,1.18E-01,-5.76E-01
84,1.89E+00,-3.33E+00,-2.71E+00,-6.61E-02,-2.28E+00,1.40E+00,1.13E+00,1.48E+00,2.29E-01,-5.76E-01
85,1.96E+00,-3.37E+00,-2.61E+00,-2.48E-01,-2.33E+00,1.24E+00,1.27E+00,1.40E+00,3.36E-01,-5.70E-01
86,2.02E+00,-3.40E+00,-2.50E+00,-4.28E-01,-2.36E+00,1.08E+00,1.40E+00,1.32E+00,4.39E-01,-5.57E-01
87,2.09E+00,-3.42E+00,-2.38E+00,-6.04E-01,-2.39E+00,9.08E-01,1.51E+00,1.22E+00,5.38E-01,-5.38E-01
88,2.16E+00,-3.44E+00,-2.26E+00,-7.77E-01,-2.39E+00,7.32E-01,1.61E+00,1.11E+00,6.30E-01,-5.13E-01
89,2.23E+00,-3.46E+00,-2.13E+00,-9.46E-01,-2.39E+00,5.52E-01,1.70E+00,9.97E-01,7.15E-01,-4.82E-01
90,2.30E+00,-3.47E+00,-2.00E+00,-1.11E+00,-2.37E+00,3.68E-01,1.77E+00,8.70E-01,7.92E-01,-4.47E-01
91,2.37E+00,-3.48E+00,-1.86E+00,-1.27E+00,-2.33E+00,1.83E-01,1.83E+00,7.36E-01,8.60E-01,-4.06E-01
92,2.44E+00,-3.48E+00,-1.71E+00,-1.42E+00,-2.28E+00,-3.02E-03,1.87E+00,5.96E-01,9.19E-01,-3.61E-01
93,2.50E+00,-3.47E+00,-1.56E+00,-1.56E+00,-2.22E+00,-1.88E-01,1.89E+00,4.50E-01,9.69E-01,-3.12E-01
94,2.57E+00,-3.46E+00,-1.41E+00,-1.69E+00,-2.15E+00,-3.70E-01,1.90E+00,3.01E-01,1.01E+00,-2.59E-01
95,2.64E+00,-3.44E+00,-1.25E+00,-1.82E+00,-2.06E+00,-5.49E-01,1.89E+00,1.50E-01,1.04E+00,-2.04E-01
96,2.71E+00,-3.42E+00,-1.09E+00,-1.94E+00,-1.96E+00,-7.23E-01,1.87E+00,-1.74E-03,1.05E+00,-1.47E-01
97,2.78E+00,-3.39E+00,-9.27E-01,-2.05E+00,-1.85E+00,-8.91E-01,1.83E+00,-1.53E-01,1.06E+00,-8.89E-02
98,2.84E+00,-3.36E+00,-7.61E-01,-2.14E+00,-1.72E+00,-1.05E+00,1.77E+00,-3.02E-01,1.06E+00,-2.97E-02
99,2.91E+00,-3.32E+00,-5.92E-01,-2.23E+00,-1.59E+00,-1.20E+00,1.70E+00,-4.48E-01,1.04E+00,2.97E-02
100,2.97E+00,-3.27E+00,-4.23E-01,-2.31E+00,-1.45E+00,-1.35E+00,1.62E+00,-5.89E-01,1.01E+00,8.84E-02
101,3.04E+00,-3.22E+00,-2.52E-01,-2.37E+00,-1.30E+00,-1.48E+00,1.52E+00,-7.23E-01,9.78E-01,1.46E-01
102,3.10E+00,-3.16E+00,-8.14E-02,-2.42E+00,-1.14E+00,-1.60E+00,1.41E+00,-8.51E-01,9.31E-01,2.02E-01
103,3.16E+00,-3.10E+00,8.90E-02,-2.46E+00,-9.73E-01,-1.71E+00,1.29E+00,-9.70E-01,8.75E-01,2.55E-01
104,3.22E+00,-3.03E+00,2.59E-01,-2.49E+00,-8.03E-01,-1.80E+00,1.15E+00,-1.08E+00,8.10E-01,3.05E-01
105,3.28E+00,-2.95E+00,4.27E-01,-2.51E+00,-6.28E-01,-1.88E+00,1.01E+00,-1.18E+00,7.37E-01,3.52E-01
106,3.34E+00,-2.87E+00,5.93E-01,-2.51E+00,-4.50E-01,-1.95E+00,8.62E-01,-1.26E+00,6.56E-01,3.94E-01
107,3.40E+00,-2.78E+00,7.56E-01,-2.50E+00,-2.69E-01,-2.00E+00,7.04E-01,-1.34E+00,5.69E-01,4.32E-01
108,3.45E+00,-2.69E+00,9.17E-01,-2.48E+00,-8.71E-02,-2.04E+00,5.41E-01,-1.40E+00,4.76E-01,4.65E-01
109,3.50E+00,-2.59E+00,1.07E+00,-2.44E+00,9.47E-02,-2.06E+00,3.73E-01,-1.45E+00,3.79E-01,4.93E-01
110,3.55E+00,-2.49E+00,1.23E+00,-2.40E+00,2.76E-01,-2.07E+00,2.03E-01,-1.48E+00,2.77E-01,5.15E-01
111,3.60E+00,-2.38E+00,1.37E+00,-2.34E+00,4.54E-01,-2.06E+00,3.14E-02,-1.50E+00,1.73E-01,5.31E-01
112,3.64E+00,-2.27E+00,1.52E+00,-2.27E+00,6.30E-01,-2.03E+00,-1.40E-01,-1.51E+00,6.80E-02,5.41E-01
113,3.69E+00,-2.15E+00,1.65E+00,-2.19E+00,8.01E-01,-1.99E+00,-3.10E-01,-1.50E+00,-3.79E-02,5.45E-01
114,3.73E+00,-2.03E+00,1.78E+00,-2.10E+00,9.66E-01,-1.94E+00,-4.77E-01,-1.48E+00,-1.43E-01,5.43E-01
115,3.77E+00,-1.90E+00,1.91E+00,-1.99E+00,1.13E+00,-1.87E+00,-6.40E-01,-1.44E+00,-2.47E-01,5.35E-01
116,3.80E+00,-1.77E+00,2.02E+00,-1.88E+00,1.28E+00,-1.78E+00,-7.96E-01,-1.39E+00,-3.48E-01,5.20E-01
117,3.84E+00,-1.64E+00,2.13E+00,-1.76E+00,1.42E+00,-1.68E+00,-9.46E-01,-1.33E+00,-4.45E-01,5.00E-01
118,3.87E+00,-1.50E+00,2.23E+00,-1.63E+00,1.55E+00,-1.57E+00,-1.09E+00,-1.25E+00,-5.37E-01,4.75E-01
119,3.90E+00,-1.36E+00,2.32E+00,-1.49E+00,1.68E+00,-1.45E+00,-1.22E+00,-1.16E+00,-6.24E-01,4.44E-01
120,3.92E+00,-1.22E+00,2.41E+00,-1.34E+00,1.79E+00,-1.32E+00,-1.34E+00,-1.06E+00,-7.04E-01,4.08E-01
121,3.94E+00,-1.07E+00,2.48E+00,-1.19E+00,1.89E+00,-1.18E+00,-1.45E+00,-9.51E-01,-7.77E-01,3.67E-01
122,3.96E+00,-9.22E-01,2.55E+00,-1.03E+00,1.98E+00,-1.03E+00,-1.55E+00,-8.33E-01,-8.42E-01,3.23E-01
123,3.98E+00,-7.71E-01,2.60E+00,-8.68E-01,2.06E+00,-8.67E-01,-1.63E+00,-7.06E-01,-8.97E-01,2.75E-01
124,3.99E+00,-6.19E-01,2.65E+00,-7.00E-01,2.12E+00,-7.02E-01,-1.70E+00,-5.73E-01,-9.44E-01,2.24E-01
125,4.00E+00,-4.65E-01,2.68E+00,-5.28E-01,2.17E+00,-5.31E-01,-1.75E+00,-4.35E-01,-9.81E-01,1.70E-01
126,4.01E+00,-3.11E-01,2.71E+00,-3.53E-01,2.21E+00,-3.56E-01,-1.79E+00,-2.92E-01,-1.01E+00,1.14E-01
127,4.02E+00,-1.56E-01,2.72E+00,-1.77E-01,2.23E+00,-1.79E-01,-1.81E+00,-1.47E-01,-1.02E+00,5.75E-02
128,4.02E+00,6.84E-08,2.73E+00,3.43E-11,2.24E+00,-1.40E-14,-1.82E+00,2.31E-15,-1.03E+00,-1.37E-16
129,4.02E+00,1.56E-01,2.72E+00,1.77E-01,2.23E+00,1.79E-01,-1.81E+00,1.47E-01,-1.02E+00,-5.75E-02
130,4.01E+00,3.11E-01,2.71E+00,3.53E-01,2.21E+00,3.56E-01,-1.79E+00,2.92E-01,-1.01E+00,-1.14E-01
131,4.00E+00,4.65E-01,2.68E+00,5.28E-01,2.17E+00,5.31E-01,-1.75E+00,4.35E-01,-9.81E-01,-1.70E-01
132,3.99E+00,6.19E-01,2.65E+00,7.00E-01,2.12E+00,7.02E-01,-1.70E+00,5.73E-01,-9.44E-01,-2.24E-01
133,3.98E+00,7.71E-01,2.60E+00,8.68E-01,2.06E+00,8.67E-01,-1.63E+00,7.06E-01,-8.97E-01,-2.75E-01
134,3.96E+00,9.22E-01,2.55E+00,1.03E+00,1.98E+00,1.03E+00,-1.55E+00,8.33E-01,-8.42E-01,-3.23E-01
135,3.94E+00,1.07E+00,2.48E+00,1.19E+00,1.89E+00,1.18E+00,-1.45E+00,9.51E-01,-7.77E-01,-3.67E-01
136,3.92E+00,1.22E+00,2.41E+00,1.34E+00,1.79E+00,1.32E+00,-1.34E+00,1.06E+00,-7.04E-01,-4.08E-01
137,3.90E+00,1.36E+00,2.32E+00,1.49E+00,1.68E+00,1.45E+00,-1.22E+00,1.16E+00,-6.24E-01,-4.44E-01
138,3.87E+00,1.50E+00,2.23E+00,1.63E+00,1.55E+00,1.57E+00,-1.09E+00,1.25E+00,-5.37E-01,-4.75E-01
139,3.84E+00,1.64E+00,2.13E+00,1.76E+00,1.42E+00,1.68E+00,-9.46E-01,1.33E+00,-4.45E-01,-5.00E-01
140,3.80E+00,1.77E+00,2.02E+00,1.88E+00,1.28E+00,1.78E+00,-7.96E-01,1.39E+00,-3.48E-01,-5.20E-01
141,3.77E+00,1.90E+00,1.91E+00,1.99E+00,1.13E+00,1.87E+00,-6.40E-01,1.44E+00,-2.47E-01,-5.35E-01
142,3.73E+00,2.03E+00,1.78E+00,2.10E+00,9.66E-01,1.94E+00,-4.77E-01,1.48E+00,-1.43E-01,-5.43E-01
143,3.69E+00,2.15E+00,1.65E+00,2.19E+00,8.01E-01,1.99E+00,-3.10E-01,1.50E+00,-3.79E-02,-5.45E-01
144,3.64E+00,2.27E+00,1.52E+00,2.27E+00,6.30E-01,2.03E+00,-1.40E-01,1.51E+00,6.80E-02,-5.41E-01
145,3.60E+00,2.38E+00,1.37E+00,2.34E+00,4.54E-01,2.06E+00,3.14E-02,1.50E+00,1.73E-01,-5.31E-01
146,3.55E+00,2.49E+00,1.23E+00,2.40E+00,2.76E-01,2.07E+00,2.03E-01,1.48E+00,2.77E-01,-5.15E-01
147,3.50E+00,2.59E+00,1.07E+00,2.44E+00,9.47E-02,2.06E+00,3.73E-01,1.45E+00,3.79E-01,-4.93E-01
148,3.45E+00,2.69E+00,9.17E-01,2.48E+00,-8.71E-02,2.04E+00,5.41E-01,1.40E+00,4.76E-01,-4.65E-01
149,3.40E+00,2.78E+00,7.56E-01,2.50E+00,-2.69E-01,2.00E+00,7.04E-01,1.34E+00,5.69E-01,-4.32E-01
150,3.34E+00,2.87E+00,5.93E-01,2.51E+00,-4.50E-01,1.95E+00,8.62E-01,1.26E+00,6.56E-01,-3.94E-01
151,3.28E+00,2.95E+00,4.27E-01,2.51E+00,-6.28E-01,1.88E+00,1.01E+00,1.18E+00,7.37E-01,-3.52E-01
152,3.22E+00,3.03E+00,2.59E-01,2.49E+00,-8.03E-01,1.80E+00,1.15E+00,1.08E+00,8.10E-01,-3.05E-01
153,3.16E+00,3.10E+00,8.90E-02,2.46E+00,-9.73E-01,1.71E+00,1.29E+00,9.70E-01,8.75E-01,-2.55E-01
154,3.10E+00,3.16E+00,-8.14E-02,2.42E+00,-1.14E+00,1.60E+00,1.41E+00,8.51E-01,9.31E-01,-2.02E-01
155,3.04E+00,3.22E+00,-2.52E-01,2.37E+00,-1.30E+00,1.48E+00,1.52E+00,7.23E-01,9.78E-01,-1.46E-01
156,2.97E+00,3.27E+00,-4.23E-01,2.31E+00,-1.45E+00,1.35E+00,1.62E+00,5.89E-01,1.01E+00,-8.84E-02
157,2.91E+00,3.32E+00,-5.92E-01,2.23E+00,-1.59E+00,1.20E+00,1.70E+00,4.48E-01,1.04E+00,-2.97E-02
158,2.84E+00,3.36E+00,-7.61E-01,2.14E+00,-1.72E+00,1.05E+00,1.77E+00,3.02E-01,1.06E+00,2.97E-02
159,2.78E+00,3.39E+00,-9.27E-01,2.05E+00,-1.85E+00,8.91E-01,1.83E+00,1.53E-01,1.06E+00,8.89E-02
160,2.71E+00,3.42E+00,-1.09E+00,1.94E+00,-1.96E+00,7.23E-01,1.87E+00,1.74E-03,1.05E+00,1.47E-01
161,2.64E+00,3.44E+00,-1.25E+00,1.82E+00,-2.06E+00,5.49E-01,1.89E+00,-1.50E-01,1.04E+00,2.04E-01
162,2.57E+00,3.46E+00,-1.41E+00,1.69E+00,-2.15E+00,3.70E-01,1.90E+00,-3.01E-01,1.01E+00,2.59E-01
163,2.50E+00,3.47E+00,-1.56E+00,1.56E+00,-2.22E+00,1.88E-01,1.89E+00,-4.50E-01,9.69E-01,3.12E-01
164,2.44E+00,3.48E+00,-1.71E+00,1.42E+00,-2.28E+00,3.02E-03,1.87E+00,-5.96E-01,9.19E-01,3.61E-01
165,2.37E+00,3.48E+00,-1.86E+00,1.27E+00,-2.33E+00,-1.83E-01,1.83E+00,-7.36E-01,8.60E-01,4.06E-01
166,2.30E+00,3.47E+00,-2.00E+00,1.11E+00,-2.37E+00,-3.68E-01,1.77E+00,-8.70E-01,7.92E-01,4.47E-01
167,2.23E+00,3.46E+00,-2.13E+00,9.46E-01,-2.39E+00,-5.52E-01,1.70E+00,-9.97E-01,7.15E-01,4.82E-01
168,2.16E+00,3.44E+00,-2.26E+00,7.77E-01,-2.39E+00,-7.32E-01,1.61E+00,-1.11E+00,6.30E-01,5.13E-01
169,2.09E+00,3.42E+00,-2.38E+00,6.04E-01,-2.39E+00,-9.08E-01,1.51E+00,-1.22E+00,5.38E-01,5.38E-01
170,2.02E+00,3.40E+00,-2.50E+00,4.28E-01,-2.36E+00,-1.08E+00,1.40E+00,-1.32E+00,4.39E-01,5.57E-01
171,1.96E+00,3.37E+00,-2.61E+00,2.48E-01,-2.33E+00,-1.24E+00,1.27E+00,-1.40E+00,3.36E-01,5.70E-01
172,1.89E+00,3.33E+00,-2.71E+00,6.61E-02,-2.28E+00,-1.40E+00,1.13E+00,-1.48E+00,2.29E-01,5.76E-01
173,1.82E+00,3.29E+00,-2.81E+00,-1.17E-01,-2.21E+00,-1.54E+00,9.81E-01,-1.53E+00,1.18E-01,5.76E-01
174,1.76E+00,3.25E+00,-2.89E+00,-3.01E-01,-2.13E+00,-1.68E+00,8.23E-01,-1.58E+00,5.52E-03,5.69E-01
175,1.69E+00,3.20E+00,-2.97E+00,-4.85E-01,-2.04E+00,-1.81E+00,6.57E-01,-1.61E+00,-1.08E-01,5.55E-01
176,1.63E+00,3.15E+00,-3.05E+00,-6.68E-01,-1.94E+00,-1.92E+00,4.85E-01,-1.62E+00,-2.21E-01,5.35E-01
177,1.56E+00,3.10E+00,-3.11E+00,-8.50E-01,-1.82E+00,-2.02E+00,3.07E-01,-1.62E+00,-3.32E-01,5.09E-01
178,1.50E+00,3.04E+00,-3.17E+00,-1.03E+00,-1.70E+00,-2.11E+00,1.25E-01,-1.61E+00,-4.41E-01,4.77E-01
179,1.44E+00,2.98E+00,-3.22E+00,-1.21E+00,-1.56E+00,-2.18E+00,-5.95E-02,-1.57E+00,-5.46E-01,4.39E-01
180,1.38E+00,2.92E+00,-3.26E+00,-1.38E+00,-1.41E+00,-2.23E+00,-2.45E-01,-1.53E+00,-6.46E-01,3.96E-01
181,1.32E+00,2.86E+00,-3.30E+00,-1.55E+00,-1.26E+00,-2.28E+00,-4.29E-01,-1.47E+00,-7.40E-01,3.48E-01
182,1.27E+00,2.79E+00,-3.33E+00,-1.71E+00,-1.09E+00,-2.30E+00,-6.12E-01,-1.39E+00,-8.27E-01,2.95E-01
183,1.21E+00,2.72E+00,-3.35E+00,-1.87E+00,-9.20E-01,-2.31E+00,-7.91E-01,-1.30E+00,-9.07E-01,2.39E-01
184,1.15E+00,2.65E+00,-3.36E+00,-2.02E+00,-7.41E-01,-2.31E+00,-9.65E-01,-1.20E+00,-9.77E-01,1.79E-01
185,1.10E+00,2.58E+00,-3.36E+00,-2.16E+00,-5.57E-01,-2.28E+00,-1.13E+00,-1.08E+00,-1.04E+00,1.17E-01
186,1.05E+00,2.51E+00,-3.36E+00,-2.30E+00,-3.68E-01,-2.24E+00,-1.29E+00,-9.56E-01,-1.09E+00,5.30E-02
187,9.98E-01,2.43E+00,-3.35E+00,-2.43E+00,-1.75E-01,-2.19E+00,-1.44E+00,-8.20E-01,-1.13E+00,-1.23E-02
188,9.49E-01,2.36E+00,-3.34E+00,-2.56E+00,2.04E-02,-2.12E+00,-1.58E+00,-6.74E-01,-1.16E+00,-7.81E-02
189,9.01E-01,2.28E+00,-3.32E+00,-2.67E+00,2.18E-01,-2.03E+00,-1.71E+00,-5.21E-01,-1.17E+00,-1.44E-01
190,8.55E-01,2.21E+00,-3.29E+00,-2.78E+00,4.16E-01,-1.93E+00,-1.83E+00,-3.61E-01,-1.18E+00,-2.08E-01
191,8.10E-01,2.13E+00,-3.26E+00,-2.88E+00,6.14E-01,-1.82E+00,-1.93E+00,-1.96E-01,-1.17E+00,-2.71E-01
192,7.67E-01,2.05E+00,-3.22E+00,-2.97E+00,8.11E-01,-1.69E+00,-2.01E+00,-2.82E-02,-1.15E+00,-3.31E-01
193,7.25E-01,1.98E+00,-3.17E+00,-3.05E+00,1.01E+00,-1.55E+00,-2.09E+00,1.42E-01,-1.11E+00,-3.88E-01
194,6.85E-01,1.90E+00,-3.12E+00,-3.12E+00,1.20E+00,-1.40E+00,-2.14E+00,3.13E-01,-1.07E+00,-4.41E-01
195,6.46E-01,1.83E+00,-3.07E+00,-3.18E+00,1.39E+00,-1.24E+00,-2.18E+00,4.83E-01,-1.01E+00,-4.90E-01
196,6.09E-01,1.75E+00,-3.01E+00,-3.23E+00,1.57E+00,-1.06E+00,-2.20E+00,6.51E-01,-9.45E-01,-5.33E-01
197,5.73E-01,1.68E+00,-2.95E+00,-3.27E+00,1.75E+00,-8.81E-01,-2.20E+00,8.14E-01,-8.67E-01,-5.71E-01
198,5.38E-01,1.60E+00,-2.88E+00,-3.31E+00,1.92E+00,-6.91E-01,-2.19E+00,9.72E-01,-7.78E-01,-6.02E-01
199,5.05E-01,1.53E+00,-2.81E+00,-3.33E+00,2.08E+00,-4.93E-01,-2.16E+00,1.12E+00,-6.80E-01,-6.27E-01
200,4.74E-01,1.46E+00,-2.74E+00,-3.35E+00,2.24E+00,-2.90E-01,-2.11E+00,1.26E+00,-5.73E-01,-6.45E-01
201,4.44E-01,1.39E+00,-2.67E+00,-3.35E+00,2.39E+00,-8.29E-02,-2.04E+00,1.40E+00,-4.59E-01,-6.55E-01
202,4.15E-01,1.32E+00,-2.59E+00,-3.35E+00,2.53E+00,1.28E-01,-1.96E+00,1.52E+00,-3.39E-01,-6.58E-01
203,3.87E-01,1.26E+00,-2.51E+00,-3.34E+00,2.66E+00,3.41E-01,-1.86E+00,1.63E+00,-2.13E-01,-6.53E-01
204,3.61E-01,1.19E+00,-2.43E+00,-3.32E+00,2.78E+00,5.55E-01,-1.74E+00,1.72E+00,-8.38E-02,-6.40E-01
205,3.36E-01,1.13E+00,-2.35E+00,-3.30E+00,2.89E+00,7.69E-01,-1.61E+00,1.80E+00,4.87E-02,-6.19E-01
206,3.13E-01,1.07E+00,-2.26E+00,-3.26E+00,2.99E+00,9.81E-01,-1.47E+00,1.87E+00,1.83E-01,-5.90E-01
207,2.90E-01,1.01E+00,-2.18E+00,-3.22E+00,3.08E+00,1.19E+00,-1.31E+00,1.92E+00,3.17E-01,-5.54E-01
208,2.69E-01,9.49E-01,-2.09E+00,-3.18E+00,3.16E+00,1.40E+00,-1.13E+00,1.95E+00,4.50E-01,-5.11E-01
209,2.49E-01,8.93E-01,-2.01E+00,-3.12E+00,3.23E+00,1.60E+00,-9.49E-01,1.96E+00,5.80E-01,-4.61E-01
210,2.30E-01,8.39E-01,-1.92E+00,-3.06E+00,3.29E+00,1.79E+00,-7.55E-01,1.96E+00,7.06E-01,-4.05E-01
211,2.13E-01,7.87E-01,-1.84E+00,-3.00E+00,3.33E+00,1.98E+00,-5.52E-01,1.94E+00,8.27E-01,-3.42E-01
212,1.96E-01,7.37E-01,-1.75E+00,-2.93E+00,3.37E+00,2.16E+00,-3.40E-01,1.90E+00,9.42E-01,-2.75E-01
213,1.80E-01,6.89E-01,-1.67E+00,-2.85E+00,3.39E+00,2.33E+00,-1.22E-01,1.84E+00,1.05E+00,-2.03E-01
214,1.65E-01,6.43E-01,-1.59E+00,-2.77E+00,3.40E+00,2.50E+00,1.00E-01,1.77E+00,1.15E+00,-1.27E-01
215,1.52E-01,5.99E-01,-1.51E+00,-2.69E+00,3.40E+00,2.65E+00,3.27E-01,1.67E+00,1.23E+00,-4.74E-02
216,1.39E-01,5.57E-01,-1.43E+00,-2.61E+00,3.40E+00,2.79E+00,5.56E-01,1.56E+00,1.31E+00,3.39E-02
217,1.27E-01,5.17E-01,-1.35E+00,-2.52E+00,3.38E+00,2.92E+00,7.85E-01,1.44E+00,1.37E+00,1.16E-01
218,1.15E-01,4.78E-01,-1.27E+00,-2.43E+00,3.35E+00,3.04E+00,1.01E+00,1.30E+00,1.42E+00,1.99E-01
219,1.05E-01,4.42E-01,-1.20E+00,-2.33E+00,3.31E+00,3.14E+00,1.24E+00,1.14E+00,1.46E+00,2.82E-01
220,9.53E-02,4.08E-01,-1.12E+00,-2.24E+00,3.27E+00,3.23E+00,1.46E+00,9.68E-01,1.48E+00,3.62E-01
221,8.64E-02,3.76E-01,-1.05E+00,-2.14E+00,3.21E+00,3.31E+00,1.68E+00,7.85E-01,1.49E+00,4.40E-01
222,7.81E-02,3.45E-01,-9.85E-01,-2.05E+00,3.15E+00,3.38E+00,1.89E+00,5.90E-01,1.48E+00,5.15E-01
223,7.04E-02,3.16E-01,-9.20E-01,-1.95E+00,3.08E+00,3.43E+00,2.10E+00,3.85E-01,1.45E+00,5.84E-01
224,6.34E-02,2.89E-01,-8.56E-01,-1.85E+00,3.00E+00,3.47E+00,2.29E+00,1.71E-01,1.41E+00,6.49E-01
225,5.69E-02,2.64E-01,-7.95E-01,-1.76E+00,2.92E+00,3.49E+00,2.48E+00,-5.02E-02,1.35E+00,7.06E-01
226,5.09E-02,2.40E-01,-7.37E-01,-1.66E+00,2.83E+00,3.50E+00,2.65E+00,-2.77E-01,1.28E+00,7.57E-01
227,4.55E-02,2.18E-01,-6.81E-01,-1.57E+00,2.74E+00,3.50E+00,2.82E+00,-5.08E-01,1.19E+00,7.98E-01
228,4.05E-02,1.98E-01,-6.28E-01,-1.48E+00,2.64E+00,3.49E+00,2.97E+00,-7.42E-01,1.08E+00,8.31E-01
229,3.60E-02,1.78E-01,-5.78E-01,-1.39E+00,2.54E+00,3.46E+00,3.10E+00,-9.77E-01,9.61E-01,8.54E-01
230,3.19E-02,1.61E-01,-5.30E-01,-1.30E+00,2.44E+00,3.43E+00,3.22E+00,-1.21E+00,8.25E-01,8.67E-01
231,2.81E-02,1.44E-01,-4.85E-01,-1.21E+00,2.33E+00,3.38E+00,3.33E+00,-1.44E+00,6.76E-01,8.68E-01
232,2.47E-02,1.29E-01,-4.42E-01,-1.13E+00,2.22E+00,3.32E+00,3.42E+00,-1.67E+00,5.15E-01,8.58E-01
233,2.17E-02,1.15E-01,-4.02E-01,-1.05E+00,2.11E+00,3.25E+00,3.50E+00,-1.90E+00,3.41E-01,8.36E-01
234,1.90E-02,1.02E-01,-3.64E-01,-9.68E-01,2.00E+00,3.17E+00,3.56E+00,-2.11E+00,1.57E-01,8.01E-01
235,1.65E-02,9.07E-02,-3.29E-01,-8.93E-01,1.89E+00,3.08E+00,3.60E+00,-2.32E+00,-3.67E-02,7.54E-01
236,1.43E-02,8.01E-02,-2.96E-01,-8.20E-01,1.78E+00,2.98E+00,3.63E+00,-2.52E+00,-2.38E-01,6.94E-01
237,1.24E-02,7.04E-02,-2.65E-01,-7.51E-01,1.67E+00,2.88E+00,3.64E+00,-2.70E+00,-4.47E-01,6.22E-01
238,1.06E-02,6.16E-02,-2.36E-01,-6.85E-01,1.56E+00,2.77E+00,3.64E+00,-2.88E+00,-6.60E-01,5.38E-01
239,9.08E-03,5.37E-02,-2.10E-01,-6.22E-01,1.45E+00,2.65E+00,3.62E+00,-3.04E+00,-8.78E-01,4.41E-01
240,7.72E-03,4.65E-02,-1.86E-01,-5.63E-01,1.34E+00,2.53E+00,3.58E+00,-3.18E+00,-1.10E+00,3.32E-01
241,6.53E-03,4.01E-02,-1.64E-01,-5.07E-01,1.24E+00,2.41E+00,3.53E+00,-3.31E+00,-1.32E+00,2.12E-01
242,5.49E-03,3.44E-02,-1.44E-01,-4.55E-01,1.14E+00,2.28E+00,3.47E+00,-3.43E+00,-1.54E+00,8.07E-02
243,4.59E-03,2.93E-02,-1.25E-01,-4.05E-01,1.04E+00,2.15E+00,3.39E+00,-3.53E+00,-1.75E+00,-6.05E-02
244,3.80E-03,2.49E-02,-1.08E-01,-3.60E-01,9.51E-01,2.02E+00,3.30E+00,-3.60E+00,-1.97E+00,-2.11E-01
245,3.13E-03,2.09E-02,-9.31E-02,-3.17E-01,8.62E-01,1.89E+00,3.20E+00,-3.67E+00,-2.17E+00,-3.70E-01
246,2.55E-03,1.74E-02,-7.95E-02,-2.78E-01,7.76E-01,1.75E+00,3.09E+00,-3.71E+00,-2.37E+00,-5.37E-01
247,2.06E-03,1.44E-02,-6.73E-02,-2.41E-01,6.95E-01,1.62E+00,2.97E+00,-3.73E+00,-2.56E+00,-7.10E-01
248,1.64E-03,1.18E-02,-5.65E-02,-2.08E-01,6.18E-01,1.49E+00,2.84E+00,-3.74E+00,-2.74E+00,-8.88E-01
249,1.29E-03,9.51E-03,-4.69E-02,-1.78E-01,5.45E-01,1.36E+00,2.70E+00,-3.73E+00,-2.91E+00,-1.07E+00
250,1.00E-03,7.58E-03,-3.85E-02,-1.51E-01,4.77E-01,1.24E+00,2.55E+00,-3.70E+00,-3.07E+00,-1.26E+00
251,7.64E-04,5.94E-03,-3.11E-02,-1.26E-01,4.13E-01,1.11E+00,2.40E+00,-3.65E+00,-3.21E+00,-1.44E+00
252,5.69E-04,4.57E-03,-2.48E-02,-1.04E-01,3.54E-01,9.96E-01,2.25E+00,-3.58E+00,-3.33E+00,-1.63E+00
253,4.12E-04,3.43E-03,-1.93E-02,-8.42E-02,2.99E-01,8.82E-01,2.09E+00,-3.50E+00,-3.44E+00,-1.82E+00
254,2.87E-04,2.49E-03,-1.46E-02,-6.68E-02,2.49E-01,7.72E-01,1.92E+00,-3.41E+00,-3.54E+00,-2.00E+00
255,1.90E-04,1.73E-03,-1.07E-02,-5.16E-02,2.04E-01,6.68E-01,1.76E+00,-3.29E+00,-3.61E+00,-2.18E+00
256,1.16E-04,1.13E-03,-7.47E-03,-3.85E-02,1.62E-01,5.69E-01,1.60E+00,-3.17E+00,-3.67E+00,-2.36E+00

==> results/sample_fcc.csv <==
index, tau
1, -1.0911
2, +1.2046
3, -1.3797
4, +0.9802
5, +1.3037
6, +1.2279
7, +1.1649
8, +1.1358
9, +1.0069
10, +1.1997
11, +1.0630
12, +1.1200
13, +1.3339
14, +1.3696
15, +1.3203
16, +1.4390
17, +1.3550
18, +1.3721
19, +1.3756
20, +1.3576
21, +1.2689
22, +1.2738
23, +1.3018
24, +1.2269
25, +1.2075
26, +1.1749
27, +1.3505
28, +1.2315
29, +1.0717
30, +0.9970
31, +1.0051
32, +1.0744
33, +1.0858
34, +1.1115
35, +1.1397
36, +1.1793
37, +1.2114
38, +1.2579
39, +1.1447
40, +1.0640
41, +1.1063
42, +1.1720
43, +1.2699
44, +1.2111
45, +1.2576
46, +1.3082
47, +1.3052
48, +1.2727
49, +1.2899
50, +1.2635
51, +1.3364
52, +1.2330
53, +1.1984
54, +1.1292
55, +1.1076
56, +1.1040
57, +1.0771
58, +1.0654
59, +1.0522
60, +1.0809
61, +1.0149
62, +1.0020
63, +0.9618
64, +1.0272
65, +1.0715
66, +1.0210
67, +1.0050
68, +1.0427
69, +0.9681
70, +1.0801
71, +0.9935
72, +0.9715
73, +0.8305
74, +0.9158
75, +0.8313
76, +0.9184
77, +0.9387
78, +0.8667
79, +0.8962
80, +0.8614
81, +0.9526
82, +0.9350
83, +1.0041
84, +0.9855
85, +1.0081
86, +0.9893
87, +1.0043
88, +1.0975
89, +1.0859
90, +1.1106
91, +1.1713
92, +1.1610
93, +1.1334
94, +1.0913
95, +1.0802
96, +1.1138
97, +1.1761
98, +1.1845
99, +1.2351
100, +1.2202
101, +1.1854
102, +1.1291
103, +1.0565
104, +1.0580
105, +1.0295
106, +1.0529
107, +1.0540
108, +1.0495
109, +1.0227
110, +1.0162
111, +0.9926
112, +1.0388
113, +1.0690
114, +1.1446
115, +1.0572
116, +1.1189
117, +1.2990
118, +1.2778
119, +1.1759
120, +1.2376
121, +1.1606
122, +1.1478
123, +1.1533
124, +1.1562
125, +1.1266
126, +1.1437
127, +1.1849
128, +1.1574
129, +1.1749
130, +1.2067
131, +1.1384
132, +1.0999
133, +1.0711
134, +1.1072
135, +0.9809
136, +0.9968
137, +1.0186
138, +1.0049
139, +0.9841
140, +0.9955
141, +0.9991
142, +0.9748
143, +1.0467
144, +1.0414
145, +1.0125
146, +0.9703
147, +1.0703
148, +1.0720
149, +1.0520
150, +1.1352


==> results/sample_gcc.csv <==
index, tau
1, -1.1413
2, +1.2144
3, -1.4169
4, +0.9711
5, +1.2998
6, +1.2692
7, +1.2133
8, +1.1756
9, +1.0000
10, +1.2192
11, +1.0809
12, +1.1753
13, +1.4042
14, +1.4362
15, +1.3928
16, +1.4631
17, +1.3930
18, +1.3861
19, +1.4159
20, +1.4075
21, +1.3287
22, +1.3330
23, +1.3661
24, +1.2941
25, +1.2891
26, +1.2343
27, +1.4030
28, +1.3125
29, +1.1274
30, +1.0260
31, +1.0275
32, +1.1105
33, +1.1339
34, +1.1474
35, +1.1733
36, +1.2300
37, +1.2687
38, +1.3106
39, +1.1742
40, +1.0817
41, +1.1333
42, +1.1972
43, +1.3138
44, +1.2694
45, +1.2967
46, +1.3488
47, +1.3693
48, +1.3377
49, +1.3453
50, +1.3165
51, +1.3803
52, +1.2677
53, +1.2178
54, +1.1409
55, +1.1231
56, +1.1283
57, +1.0994
58, +1.0767
59, +1.0650
60, +1.0938
61, +1.0173
62, +1.0103
63, +0.9108
64, +1.0416
65, +1.0903
66, +0.9949
67, +0.9680
68, +1.0156
69, +0.9393
70, +1.0904
71, +0.9859
72, +0.9591
73, +0.7819
74, +0.8833
75, +0.7005
76, +0.8794
77, +0.8806
78, +0.8114
79, +0.8654
80, +0.8242
81, +0.9354
82, +0.9194
83, +0.9952
84, +0.9760
85, +1.0108
86, +0.9910
87, +1.0099
88, +1.1453
89, +1.1154
90, +1.1603
91, +1.2390
92, +1.1961
93, +1.1679
94, +1.1188
95, +1.0963
96, +1.1353
97, +1.2149
98, +1.2324
99, +1.2944
100, +1.2890
101, +1.2507
102, +1.1712
103, +1.0832
104, +1.0871
105, +1.0604
106, +1.0958
107, +1.1036
108, +1.0803
109, +1.0427
110, +1.0233
111, +0.9933
112, +1.0459
113, +1.0947
114, +1.2305
115, +1.1192
116, +1.1738
117, +1.3898
118, +1.3381
119, +1.2286
120, +1.2820
121, +1.1884
122, +1.1791
123, +1.1939
124, +1.1897
125, +1.1510
126, +1.1714
127, +1.2241
128, +1.1822
129, +1.2106
130, +1.2528
131, +1.1614
132, +1.1231
133, +1.0887
134, +1.1299
135, +0.9910
136, +1.0028
137, +1.0310
138, +1.0117
139, +0.9901
140, +1.0045
141, +1.0078
142, +0.9824
143, +1.0625
144, +1.0576
145, +1.0204
146, +0.9706
147, +1.0879
148, +1.0929
149, +1.0648
150, +1.1710


